Selective probing of photo-induced charge and spin dynamics in the bulk and surface of a topological insulator

Topological insulators possess completely different spin-orbit coupled bulk and surface electronic spectra that are each predicted to exhibit exotic responses to light. Here we report time-resolved fundamental and second harmonic optical pump-probe measurements on the topological insulator Bi2Se3 to independently measure its photo-induced charge and spin dynamics with bulk and surface selectivity. Our results show that a transient net spin density can be optically induced in both the bulk and surface, which may drive spin transport in topological insulators. By utilizing a novel rotational anisotropy analysis we are able to separately resolve the spin de-polarization, intraband cooling and interband recombination processes following photo-excitation, which reveal that spin and charge degrees of freedom relax on very different time scales owing to strong spin-orbit coupling.

==> 00README.XXX.txt <==
AA_TRSHG_8-1-2011.dvi keepcomments
